QuickerCheck: Implementing and Evaluating a Parallel Run-Time for QuickCheck

This paper introduces a new parallel run-time for QuickCheck, a Haskell library and EDSL for specifying and randomly testing properties of programs. The new run-time can run multiple tests for a single property in parallel, using the available cores. Moreover, if a counterexample is found, the run-time can also shrink the test case in parallel, implementing a parallel search for a locally minimal counterexample. Our experimental results show a 3--9$\times$ speed-up for testing QuickCheck properties on a variety of heavy-weight benchmark problems. We also evaluate two different shrinking strategies; deterministic shrinking, which guarantees to produce the same minimal test case as standard sequential shrinking, and greedy shrinking, which does not have this guarantee but still produces a locally minimal test case, and is faster in practice.

==> README.txt <==
This package provides a class for typesetting publications of the
Association for Computing Machinery.

Your TeX distribution probably includes the latest released version of
this package.  If you decide to install it yourself, please see the
Installation section of the User's Guide.

Please note that the version on Github is a development (or
experimental) version: please download it for testing new features.
The production version is the one on CTAN and ACM sites.


Changes

Version 1.88   New ISSNs
	       Documentation updates
	       New journal:  PACMNET

Version 1.87   CC license is allowed for non-acm documents and ACM Engage
	       documents only
	       New format acmcp for the cover page
	       New journals: JATS, ACMJCSS, TORS
	       Bug fixes

Version 1.86.  Empty country in affiliation now produces an error
               Bug fixes
	       New samples for acmengage

Version 1.85.  Bug fixes
	       Added support for Creative Commons licenses (requires
	       doclicense images)
	       New journals
	       New format acmengage for ACM Engage CSEdu course materials 

Version 1.84   Support for BibLaTeX rewritten (thanks to
	       Roberto Di Cosmo and Kartik Singhal)
	       Corrected German translation (thanks to Dirk Beyer)
	       New journals

Version 1.83   Support for multilanguage papers
	       ISSN changes for some journals

Version 1.82   Bug fixes.
	       New command \anon for anonymization of short strings.
	       Documentation update.

Version 1.81   Bug fixes
	       New bib field distinctURL to print URL even if doi is present.
	       Reworded samples

Version 1.80   New journals: DLT, FAC

Version 1.79   Fixed pages with index
	       (https://github.com/borisveytsman/acmart/issues/440)
	       Updated information for TAP, TCPS, TEAC

Version 1.78   Documentation update.
	       Magic texcount comments for samples.
	       Title page now is split if there are too many authors
	       Bug fixes.

Version 1.77   Changed the way to typeset multiple affiliations (Christoph Sommer)

Version 1.76   Added many journal abbreviations to the bst.
	       New experimental option: pbalance
	       ORCID linking code

Version 1.75   Omitted \country now produces error.
	       Added \AtBeginMaketitle

Version 1.74   Bug fixes.  A regression introduced in the font changes
	       is reverted.

Version 1.73   Bug fixes
	       The elements institution, city and country are now obligatory
	       for affiliations.  The absence of them produces a warning

Version 1.72   Bug fixes.  Better handling of metadata.

Version 1.71   Bug fixes
               Formats sigchi and sigchi-a are retired
	       Bibliography formatting changes for @inproceedings entries
	       having both series and volume
	       LuaLaTeX now uses the same OTF fonts as XeLaTeX

Version 1.70   Title change for ACM/IMS Transactions on Data Science
               Bug fixes for bibliography

Version 1.69   Bug fixes
	       Compatibility with LaTeX 2020-02-02 release

Version 1.68   Bug fixes
               BST now recognizes words `Paper' or 'Article' in
	       eid or articleno

Version 1.67   Urgent bug fixes:
	       BibTeX style bug fixed (Michael D. Adams)
	       Sigplan special section bugfix

Version 1.66   Bug fixes
	       BibTeX change:  location is now a synonym for city (Feras Saad) 
	       ACM reference format is now mandatory for papers over one page.
	       CCS concepts and keywords are now mandatory for
	       papers over two pages.
	       Authors' addresses are mandatory for journal articles.

Version 1.65   Bug fixes
	       New journal: DGOV
	       DTRAP and HEALTH are now using acmlarge format

Version 1.64    Produce error if abstract is entered after maketitle
		(previously abstract was silently dropped)
		Bug fixes for line numbering

Version 1.63a   Moved TQUANT to TQC

Version 1.63	New journals: TQUANT, FACMP

Version 1.62    Documentation update
		New journal: TELO
		Bug fixes

Version 1.61    Bug fixes
                New bibtex types for artifacts

Version 1.60    New option: urlbreakonhyphens (thanks to Peter Kemp)
		Smaller header size for acmsmall

Version 1.59    Now a journal format can be used for conference proceedings
		All samples are now generated from the same .dtx file
		Bug fixes

Version 1.58    Suppressed spurious warnings.
		New journal:  HEALTH.
		TDSCI is renamed to TDS.

Version 1.57    Change of \baselinestretch now produces an error
                Booktabs is now always loaded
                Added option `balance' to balance last page in two-column mode
                E-mail is no longer split in addresses
                New samples (Stephen Spencer)

Version 1.56    Bug fixes
                Added \flushbottom to two column formats (Philip Quinn)
                The final punctuation for the list of concepts
                is now a period instead of a semicolon (Philip Quinn)
                New command \Description to describe images for visually
                impaired users.

Version 1.55    Bug fixes
                Font changes for SIGCHI table captions

Version 1.54    New option: 'nonacm' (Gabriel Scherer)
                Deleted indent for subsubsection (suggested by Ross Moore)
                Suppressed some obscurious warning in BibTeX processing
                Suppressed hyperrerf warnings (Paolo G. Giarrusso)
                New code for sections to help with accessibility patches
                (Ross Moore)
                Submission id, if present, is printed in anon mode
                Bug fixes

Version 1.53    New journals: PACMCGIT, TIOT, TDSCI

Version 1.52    Another rewording of licenses

Version 1.51    Journal footers now use abbreviated journal titles.
                Corrected the bug with acmPrice.
                Do not show price when copyright is set to iw3c2w3 and iw3c2w3g.
                The package now is compatible with polyglossia (Joachim Breitner).
                Slightly reworded copyright statements.

Version 1.50    Changes in iw3c2w3 and iw3c2w3g

Version 1.49    New jorunal:  DTRAP

Version 1.48    Bug fixes
                Review mode now switches on folios
                Code prettying (Michael D. Adams)
                Bibliography changes: @MISC entries no longer have a
                separate date
                Sigch-a sample bibliography renamed
                Bib code cleanup (Zack Weinberg)
                Acmart and version info are added to pdfcreator tag
                \citeyear no longer produces parenthetical year
                Added initial support for Biblatex (Daniel Thomas)
                Added support for IW3C2 conferences

Version 1.47    New journal: THRI

Version 1.46    Bug fixes for bibliography: label width is now calculated
                correctly.
                All PACM now use screen option.  This requires etoolbox.
                Added subtitle to ACM reference format.
                Now acmart is compatible with fontspec.
                \thanks is now obsolete.  The addresses are automatically
                added to the journal version; this can be overriden with
                \authorsaddresses command.
                Deleted the rule at the end of frontmatter for all formats.
                Deleted new line before doi in the reference format.
                Reintegrated theorem code into acmart.dtx (Matthew Fluet)

Version 1.45    Workaround for a Libertine bug.  Thanks to LianTze Lim
                from Overleaf

Version 1.44    Bug fixes.
                Empty DOI and ISBN suppress printing DOI or ISBN lines
                Separated theorem code into acmthm.sty, loaded by default.
                Article number can be set for proceedings.
                New commands: \acmBooktile, \editor.
                Reference citation format updated.

Version 1.43    Bug fixes

Version 1.42    Deleted ACM badges
                Bug fixes

Version 1.41    Rearranged bib files
                Added new badges

Version 1.40    Bibliography changes
                Added processing of one-compoment ccsdesc nodes
                Bug fixes.
                Made the height a multiple of \baselineskip + \topskip
                Added cleveref
                We no longer print street address in SIGs

Version 1.39    Added \authornotemark commmand

Version 1.38    Increase default font size for SIGPLAN

Version 1.37    Reduce list indentation (Matthew Fluet)

Version 1.36    Bug fixes
                Moved PACMPL to acmlarge format
                New journal: PACMHCI
                Added the possibility to adjust number of author
                boxes per row in conference formats

Version 1.35    Author-year bib style now uses square brackets.
                Changed defaults for TOG sample
                Price is suppressed for usgov and rightsretained modes.
                Bugs fixed

Version 1.34    Deleted DOI from doi numbers
                Changed bibstrip formatting
                The command \terms is now obsolete
                The rulers in review mode now have continuous numbering

Version 1.33    New option `timestamp' (Michael D. Adams)
                New option `authordraft'
                Documentation updates
                Bug fixes
                We now use Type 1 versions of Libertine fonts even with XeTeX.
                New hook acmart-preload-hook.tex (wizards only!)
                Added new options `obeypunctuation' for \affiliation command
                Added SubmissionID
                Added right line count ruler for two-column formats
                Added workaround for Adobe Acrobat bugs in selection
                Added eid field to the bibliography

Version 1.32    New DOI formatting.
                Format siggraph is now obsolete, and sigconf
                is used instead.
                New proceedings title: POMACS.

Version 1.31    Changed default year and month to the current ones
                (thanks to Matteo Riondato)
                Table of contents now works
                Marginalia now work in all formats
                New command \additionalaffiliation
                Documentation changes

Version 1.30    Bibtex style now recognizes https:// in doi.
                Added \frenchspacing.
                \department now has an optional hierarchy level.
                Switched to T1 encoding
                Updated IMWUT and PACMPL

Version 1.29    Documentation changes.  Head height increased from 12pt to 13pt.
                Removed spurious indent at start of abstract.
                Improved kerning in CCS description list.

Version 1.28    Bug fixes: natbib=false now behaves correctly.

Version 1.27    Bug fixes

Version 1.26    Bug fixes

Version 1.25    Updated PACMPL journal option.

Version 1.24    Added IMWUT journal option.

Version 1.23    Added PACM PL journal option.

Version 1.22    Bibliography changes for Aptara backend; should be
                invisible for the users.

Version 1.21    Bibliography changes: added arXiv, some cleanup

Version 1.20    Bug fixes, documentation updates

Version 1.19    Include 'Abstract', 'Acknowledgements', and 'References'
                in PDF bookmarks.

Version 1.18    Natbib is now the default for all versions.  A unified bib
                file is used for all styles.  Better treatment
                of multiple affiliations.


Version 1.17    Formatting changes for margins and lists.  Bug fixes.

Version 1.16    Formatting changes for headers and footers.

Version 1.15    New structured affiliation command.
                New commands for acknowledgements.

Version 1.14    Warn about undefined citation styles; move definitions
                of acmauthoryear and acmnumeric citation styles before
                use.

Version 1.13    Formatting changes: headers, folios etc.
                Bibliography changes.

Version 1.12    Bug fixes and documentation updates.
                Footnotes rearranged.
                Option natbib is now mostly superfluous: the class
                makes a guess based on the format chosen.

Version 1.11    Customization of ACM theorem styles and proof
                environment (Matthew Fluet).

Version 1.10    Bug fixes

Version 1.09    SIGPLAN: revert caption rules (Matthew Fluet)

Version 1.08    SIGPLAN reformatting (Matthew Fluet); bug fixes


==> reviews.txt <==
Concrete feedback:
ADDRESSED * Reviewer 2 refers to our description of sizes and makes an argument that this is not consistent with how the manual describes sizes. I agree with them, and think that our sentence is perhaps a bit unclearly phrased. We want to say that QC makes sure to provide a uniform distribution of sizes, but that does not mean that the size of the generated test case is uniform. The generator may use this size however it wants.
* Reviewer 2 says the code is presented at a very large distance. This is not wrong, and a bit intentional. This work involves a huge amount of modified code, and I don't know how we can meaningfully show code.
ADDRESSED * Reviewer 2 thinks there should not be an fmap on line 280 in our code listing, but they seem to not have realized that this function must be of the IO monad.
ADDRESSED * Reviewer 2 points out a bug in the prop_metamorphic property, which is correct. My initial version took an extra parameter that the fresh directory was derived from, but that seems to have been lost during edits.
* Reviewer 2 thinks that the graceful operator should be given a type, and that the semantics should be presented better. We can rephrase this to be more clear.
ADDRESSED * Reviewer 2 want the shrinking diagram to be better explained, since they don't understand what the dotted lines represent. We can make it clearer that the diagram presented shows the result after shrinking, where a singular path to a counterexample has been found.
ADDRESSED * Reviewer 2 wants the benchmarks and their intended purpose to be better explained. We can do this.
UNSURE * Reviewer 2 wants the benchmarks presented such that others can reuse them. I don't know if we can do this.
ADDRESSED * Reviewer 2 wants a link to the repo.
ADDRESSED * Reviewer 3 also points out that the section on size is wrong :(
ADDRESSED * Reviewer 3 refers to the stride as interesting, and would like to see something similar to an offset. This is something we implemented, but it was not part of evaluation.
* Reviewer 3 wonders what the benefit of graceful is over using the existing bracket functionality. I will have to look into this; I think I had a reason, but I can not remember it now... edit: graceful is intended to only be invoked when evaluation is terminated internally by quickcheck, whereas bracket will capture reasons thrown by anyone.
ADDRESSED * Reviewer 3 wants the shrinking diagrams to be more clearly described, as well as suitable for black and white printouts. We can do this by adding a pattern to the figures.
* Reviewer 3 thinks the metric of efficiency for a shrinker is interesting, and would like to read a bit more. This is a name that I just made up, and it is calculated by numTotalShrinks/numSuccessfulShrinks, statistics which quickcheck already collected before I started doing my changes.
* Reviewer 2 wants the efficiency to be more clearly defined. This makes sense, as it is now only described with an example.

Aside from this, I would like to read through the earlier chapters myself and rewrite/reword it a bit, to flow better with the rest of the paper.



----------------------- REVIEW 1 ---------------------
SUBMISSION: 16
TITLE: QuickerCheck: Implementing and Evaluating a Parallel Run-Time for QuickCheck
AUTHORS: Robert Krook, Nicholas Smallbone, Bo Joel Svensson and Koen Claessen

----------- Overall evaluation -----------
SCORE: 0 (borderline paper)
----- TEXT:
This paper describes an experimental parallel implementation of Quick Check which as one can easily imagine should lead to a Quicker Check. However, dividing the search room in independent parts that can be searched in parallel are hampered by the sequential way the QC algorithm is determining test sizes and shrinking. So, the question is: how can parallel execution be improved the speed of finding counter examples faster, eg by let every subprocess perform shrinking withour waiting for the other results.
The paper is good to read and explains in detail what the options are and the kind of obvious details one has to take care of when running parallel slaves. Illustrative benchmarks are presented, showing the overhead when running sequential, and the gain when running in parallel as a function of the number of cores.
To my taste, there was too few things to learn from this paper and was still too much work in progress”. The way Quick Check works (random) seems to be not very suited for speeding up and perhaps different search strategies should be tried. For instance, the GAST system by default has as strategy to systematically try the search space from small to large, such that shrinking is not needed at all, such that the problem does not exist when going parallel.







----------------------- REVIEW 2 ---------------------
SUBMISSION: 16
TITLE: QuickerCheck: Implementing and Evaluating a Parallel Run-Time for QuickCheck
AUTHORS: Robert Krook, Nicholas Smallbone, Bo Joel Svensson and Koen Claessen

----------- Overall evaluation -----------
SCORE: 1 (weak accept)
----- TEXT:
This paper reports about a large engineering effort to make QuickCheck faster by using more of the available cores. The speed of testing is very important to enable software developers to test often. Ideally, testing can be part of the edit-compile-check cycle.
The speed of shrinking is important to show the user quickly a small counter example of the failing property. Since there is a problem that requires attention in this situation, this speed is in my opinion slightly less significant than the speed to check that a property still holds after changes in the software.

The QuickCheck manual says “Test data generators have an implicit size parameter; QuickCheck begins by generating small test cases, and gradually increases the size as testing progresses. Different test data generators interpret the size parameter in different ways: some ignore it, while the list generator, for example, interprets it as an upper bound on the length of generated lists. You are free to use it as you wish to control your own test data generators.” This is consistent with my experience.
This paper says (line 154-158): “QuickCheck tests properties with test data of varying size, which is a number between 1 and 100 interpreted by the test data generator. When a completed check of a property is reported as successful, there is a guarantee that the property was tested using a uniform distribution of test data sizes.”
This might hold for some generators, but to the best of my knowledge this is not guaranteed. The paper uses this quite heavily.

The paper gives only an overview about the implementation at a rather large distance, e.g., (line 369) “some of the state has been moved into MVars” and (line 373) “Communication between threads occurs as little as possible”. I would like to see more details information about the implementation, but not all details. What is shared in MVars and what communication is necessary?

When the code would be available, the reader can look for details, but the paper should explain the high-level architecture better.

The paper does a rather good job in evaluating the speed improvement of QuickerCheck with a set of serious applications. They show that a significant improvement of the speed can be obtained.

Details:
159: it is unclear what size is here. Is it the size of the individual testcase, or the index of this testcase in the set of testcases.
160: I can hardly believe this. The QuickCheck manual says something different.
172: more like: any property of the form False ==> ... passes any number of tests successfully without discarding these discarded test cases
280: no fmap, we consider only a single program here! Perhaps you want to generate a list of programs in mutateProgram. In that case the type should be mutateProgram :: Program -> [Program]
310: how does this help? All tests use the same temporary directory, and hence the problem still exists.
341: this would produce very undesirable behaviour for a pre-condition that states that the size should not be even.
372: much remains unclear about the implementation. Is the code available somewhere?
373: when and where?
389: reformulate
414: at least provide a type of graceful. A better explanation of the semantics is also needed.
I guess it is that the second argument is executed when the first argument throws and exception. Correct?
510: what are the dotted lines? With multiple threads, I would expect multiple dotted lines
528: "run properties" is a strange formulation. Run tests, or test properties seems better
537: explain the purpose. I expect that the test set is just [()], and no time is spent at all. This also indicates that your interpretation of increasing test size is wrong. The test cases of this type cannot increase. The proper conclusion of QuickCheck should be proof by exhaustive testing.
557: explain the properties in enough detail such that other can reuse them
731: be precise about this number of repetitions
809: Give a clear definition of efficiency. Currently, there is only a property.
856: "for every successful candidate we evaluated, we also evaluated an unsuccessful one" I expect that this would be an efficiency of 0.5 instead of 2.
898: it is hard to conclude this from the given data. Make sure you illustrate this better, since it illustrates the usefulness of this work.
995: I think the speed-up of shrinking is less important. When there is an issue, it is worthwhile to wait a few seconds longer to find a small counterexample.
1024: It is a pity that the code is no available. The reader cannot check details about the implementation, nor experiment with the implementation.









----------------------- REVIEW 3 ---------------------
SUBMISSION: 16
TITLE: QuickerCheck: Implementing and Evaluating a Parallel Run-Time for QuickCheck
AUTHORS: Robert Krook, Nicholas Smallbone, Bo Joel Svensson and Koen Claessen

----------- Overall evaluation -----------
SCORE: 2 (accept)
----- TEXT:
This paper presents the design and implementation of a parallel
version of the Haskell QuickCheck library. Some experimentals results
with measured speed-ups are also presented.

I found the paper to be reasonabily well-written and the results are
encouraging.  I have only minor suggestions for improving the
presentation (detailed below). Hence my recomendation for publication.

Detailed remarks:

Section 2: line 154: the size parameter in QuickCheck starts at 0 (not
1) and is not limited to 100. Also, it is not correct to say that "the
property is tested with a uniform distribution of test data sizes"
because the size parameter is a upper-bound on the actual data size
and many generators (including the default ones for numbers and lists)
generate smaller values even for larger sizes.  Hence, test data can
be (slightly) biased towards smaller sizes.

Section 4, line 386: The ideia of using a stride for tests sizes done
by each thread is interesting, but because sizes are upper-bounds
doesn't really guarantee independence between the actual test data.
It would be interesting to compare this approach to a simpler strategy
of just spliting to sizes equally among threads, e.g. for 2 threads

Thread 0 : sizes [0, 2, 4, ... n]
Thread 1 : sizes [0, 2, 4, ... n]

so that each thread does half of the work of the sequential case and
relies on pseudo-random generation to limit repeated test cases.

Line 397: The start of the paragraph looks like a typo. I suggests
starting with an article (e.g. "The *graceful* combinator.")  Also,
what is the advantage that this combinator bring over the bracket or
dedicated functions like withFile and withSystemTempFile?

Figure 2, p.5: the caption explains the meaning of green and red
colors but not grey (which I understand are unevaluated tests cases).
I would also suggest using some monochrome iconography for people who
print the paper in b&w - e.g. checkmarks for passing tests, crosses
for failing tests and question marks for unvaluated ones.

Section 5.2, line 683: the good scaling for the compiler benchmark
should be related to the fact that this benchmark probabily spends
more time in external processes (e.g. compilers/executables) that
can take advantage of the extra cores?


Line 805: I found the following sentence confusing "the results
indicate that more and more experiments got slower, while that achived
a speedup achived a much greater speedup." What is the point being
made here?

Lines 808-859: the notion of efficiency of shrinking is interesting;
has this been before in the literature? How was the efficiency ploted
in Figure 8 measured?
